The $e^+ e^-\to K^+ K^- \pi^+\pi^-$, $K^+ K^- \pi^0\pi^0$ and $K^+ K^- K^+ K^-$ Cross Sections Measured with Initial-State Radiation

We study the processes $e^+ e^-\to K^+ K^- \pi^+\pi^-\gamma$, $K^+K^-\pi^0\pi^0\gamma$ and $K^+ K^- K^+ K^-\gamma$, where the photon is radiated from the initial state. About 34600, 4400 and 2300 fully reconstructed events, respectively, are selected from 232 \invfb of \babar data. The invariant mass of the hadronic final state defines the effective \epem center-of-mass energy, so that the $K^+ K^- \pi^+\pi^-\gamma$ data can be compared with direct measurements of the $e^+ e^-\to K^+K^- \pipi$ reaction; no direct measurements exist for the $e^+ e^-\to K^+ K^- \pi^0\pi^0$ or $\epem\to K^+ K^- K^+ K^-$ reactions. Studying the structure of these events, we find contributions from a number of intermediate states, and we extract their cross sections where possible. In particular, we isolate the contribution from $e^+ e^-\to\phi(1020) f_{0}(980)$ and study its structure near threshold. In the charmonium region, we observe the $J/\psi$ in all three final states and several intermediate states, as well as the $\psi(2S)$ in some modes, and measure the corresponding branching fractions. We see no signal for the Y(4260) and obtain an upper limit of $\BR_{Y(4260)\to\phi\pi^+\pi^-}\cdot\Gamma^{Y}_{ee}<0.4 \ev$ at 90% C.L.

==> abstract.txt <==
We study the processes $e^+ e^-\to K^+ K^- \pi^+\pi^-\gamma$, 
$K^+K^-\pi^0\pi^0\gamma$ and $K^+ K^- K^+ K^-\gamma$,
where the photon is radiated from the initial state.  
About 34600, 4400 and 2300 fully reconstructed events, respectively, 
are selected from 232~\invfb of \babar\ data. 
The invariant mass of the hadronic final state defines the effective \epem 
center-of-mass energy, 
so that the $K^+ K^- \pi^+\pi^-\gamma$ data can be compared with direct 
measurements of the $e^+ e^-\to K^+K^- \pipi$ reaction;
no direct measurements exist for the 
$e^+ e^-\to K^+ K^- \pi^0\pi^0$ or $\epem\to K^+ K^-  K^+ K^-$ reactions. 
Studying the structure of these events, we find contributions from a
number of intermediate states, and we extract their cross sections
where possible.
In particular, we isolate the contribution from 
$e^+ e^-\to\phi(1020) f_{0}(980)$ and study its structure near threshold.
In the charmonium region,
we observe the $J/\psi$ in all three final states and several
intermediate states, 
as well as the $\psi(2S)$ in some modes,
and measure the corresponding branching fractions.  
We see no signal for the $Y(4260)$ and obtain an
 upper limit of $\BR_{Y(4260)\to\phi\pi^+\pi^-}\cdot\Gamma^{Y}_{ee}<0.4~\ev$ 
at 90\% C.L.

